Analytical Solution of a Gas Release Problem Considering Permeation with Time-Dependent Boundary Conditions

In this paper the determination of material properties such as Sieverts' constant (solubility) and diffusivity (transport rate) via so-called gas release experiments is discussed. In order to simulate the time-dependent hydrogen fluxes and concentration profiles efficiently, we make use of an analytical method, namely we provide an analytical solution for the corresponding diffusion equations on a cylindrical specimen and a cylindrical container for three boundary conditions. These conditions occur in three phases -- loading phase, evacuation phase and gas release phase. In the loading phase the specimen is charged with hydrogen assuring a constant partial pressure of hydrogen. Then the gas will be quickly removed by a vacuum pump in the second phase, and finally in the third time interval, the hydrogen is released from the specimen to the gaseous phase, where the pressure increase will be measured by an equipment which is attached to the cylindrical container. The investigated diffusion equation in each phase is a simple homogeneous equation, but due to the complex time-dependent boundary conditions which include the Sieverts' constant and the pressure, we transform the homogeneous equations to the non-homogeneous ones with a zero Dirichlet boundary condition. Compared with the time consuming numerical methods our analytical approach has an advantage that the flux of desorbed hydrogen can be explicitly given and therefore can be evaluated efficiently. Our analytical solution also assures that the time-dependent boundary conditions are exactly satisfied and furthermore that the interaction between specimen and container is correctly taken into account.

==> conffdm.dat <==
a	b
7.688	1.035
17.69	1.203
27.69	1.421
37.69	1.649
47.69	1.874
57.69	2.091
67.69	2.298
77.69	2.495
87.69	2.682
97.69	2.859
107.7	3.028
117.7	3.189
127.7	3.343
137.7	3.49
147.7	3.63
157.7	3.765
167.7	3.894
177.7	4.018
187.7	4.137
197.7	4.252
207.7	4.363
217.7	4.47
227.7	4.573
237.7	4.673
247.7	4.77
257.7	4.864
267.7	4.954
277.7	5.042
287.7	5.128
297.7	5.211
307.7	5.292
317.7	5.37
327.7	5.446
337.7	5.521
347.7	5.593
357.7	5.664
367.7	5.732
377.7	5.8
387.7	5.865
397.7	5.929
407.7	5.991
417.7	6.052
427.7	6.112
437.7	6.17
447.7	6.227
457.7	6.283
467.7	6.337
477.7	6.39
487.7	6.443
497.7	6.494
507.7	6.544
517.7	6.593
527.7	6.641
537.7	6.688
547.7	6.735
557.7	6.78
567.7	6.825
577.7	6.868
587.7	6.911
597.7	6.953
607.7	6.995
617.7	7.035
627.7	7.075
637.7	7.115
647.7	7.153
657.7	7.191
667.7	7.228
677.7	7.265
687.7	7.301
697.7	7.336
707.7	7.371
717.7	7.405
727.7	7.439
737.7	7.472
747.7	7.505
757.7	7.537
767.7	7.569
777.7	7.6
787.7	7.631
797.7	7.661
807.7	7.691
817.7	7.72
827.7	7.749
837.7	7.777
847.7	7.806
857.7	7.833
867.7	7.861
877.7	7.887
887.7	7.914
897.7	7.94
907.7	7.966
917.7	7.991
927.7	8.016
937.7	8.041
947.7	8.066
957.7	8.09
967.7	8.113
977.7	8.137
987.7	8.16
997.7	8.183
1008	8.205
1018	8.228
1028	8.25
1038	8.271
1048	8.293
1058	8.314
1068	8.335
1078	8.356
1088	8.376
1098	8.396
1108	8.416
1118	8.436
1128	8.455
1138	8.474
1148	8.493
1158	8.512
1168	8.53
1178	8.549
1188	8.567
1198	8.585
1208	8.602
1218	8.62
1228	8.637
1238	8.654
1248	8.671
1258	8.688
1268	8.704
1278	8.721
1288	8.737
1298	8.753
1308	8.768
1318	8.784
1328	8.799
1338	8.815
1348	8.83
1358	8.845
1368	8.86
1378	8.874
1388	8.889
1398	8.903
1408	8.917
1418	8.931
1428	8.945
1438	8.959
1448	8.972
1458	8.986
1468	8.999
1478	9.012
1488	9.025
1498	9.038
1508	9.051
1518	9.064
1528	9.076
1538	9.089
1548	9.101
1558	9.113
1568	9.125
1578	9.137
1588	9.149
1598	9.161
1608	9.172
1618	9.184
1628	9.195
1638	9.206
1648	9.217
1658	9.228
1668	9.239
1678	9.25
1688	9.261
1698	9.272
1708	9.282
1718	9.292
1728	9.303
1738	9.313
1748	9.323
1758	9.333
1768	9.343
1778	9.353
1788	9.363
1798	9.372
1808	9.382
1818	9.392
1828	9.401
1838	9.41
1848	9.42
1858	9.429
1868	9.438
1878	9.447
1888	9.456
1898	9.465
1908	9.473
1918	9.482
1928	9.491
1938	9.499
1948	9.508
1958	9.516
1968	9.524
1978	9.533
1988	9.541
1998	9.549
2008	9.557
2018	9.565
2028	9.573
2038	9.581
2048	9.588
2058	9.596
2068	9.604
2078	9.611
2088	9.619
2098	9.626
2108	9.633
2118	9.641
2128	9.648
2138	9.655
2148	9.662
2158	9.669
2168	9.676
2178	9.683
2188	9.69
2198	9.697
2208	9.704
2218	9.711
2228	9.717
2238	9.724
2248	9.73
2258	9.737
2268	9.743
2278	9.75
2288	9.756
2298	9.762
2308	9.769
2318	9.775
2328	9.781
2338	9.787
2348	9.793
2358	9.799
2368	9.805
2378	9.811
2388	9.817
2398	9.823
2408	9.828
2418	9.834
2428	9.84
2438	9.845
2448	9.851
2458	9.856
2468	9.862
2478	9.867
2488	9.873
2498	9.878
2508	9.883
2518	9.889
2528	9.894
2538	9.899
2548	9.904
2558	9.909
2568	9.915
2578	9.92
2588	9.925
2598	9.929
2608	9.934
2618	9.939
2628	9.944
2638	9.949
2648	9.954
2658	9.958
2668	9.963
2678	9.968
2688	9.972
2698	9.977
2708	9.981
2718	9.986
2728	9.99
2738	9.995
2748	9.999
2758	10
2768	10.01
2778	10.01
2788	10.02
2798	10.02
2808	10.03
2818	10.03
2828	10.03
2838	10.04
2848	10.04
2858	10.05
2868	10.05
2878	10.05
2888	10.06
2898	10.06
2908	10.07
2918	10.07
2928	10.07
2938	10.08
2948	10.08
2958	10.08
2968	10.09
2978	10.09
2988	10.1
2998	10.1
3008	10.1
3018	10.11
3028	10.11
3038	10.11
3048	10.12
3058	10.12
3068	10.12
3078	10.13
3088	10.13
3098	10.13
3108	10.14
3118	10.14
3128	10.14
3138	10.15
3148	10.15
3158	10.15
3168	10.16
3178	10.16
3188	10.16
3198	10.17
3208	10.17
3218	10.17
3228	10.18
3238	10.18
3248	10.18
3258	10.18
3268	10.19
3278	10.19
3288	10.19
3298	10.2
3308	10.2
3318	10.2
3328	10.21
3338	10.21
3348	10.21
3358	10.21
3368	10.22
3378	10.22
3388	10.22
3398	10.22
3408	10.23
3418	10.23
3428	10.23
3438	10.23
3448	10.24
3458	10.24
3468	10.24
3478	10.25
3488	10.25
3498	10.25
3508	10.25
3518	10.26
3528	10.26
3538	10.26
3548	10.26
3558	10.26
3568	10.27
3578	10.27
3588	10.27
3598	10.27



==> specconffdm.dat <==
a	b
7.639	3.191
17.64	4.93
27.64	6.287
37.64	7.433
47.64	8.434
57.64	9.327
67.64	10.13
77.64	10.87
87.64	11.55
97.64	12.17
107.6	12.76
117.6	13.3
127.6	13.81
137.6	14.29
147.6	14.74
157.6	15.17
167.6	15.57
177.6	15.95
187.6	16.32
197.6	16.66
207.6	16.99
217.6	17.3
227.6	17.59
237.6	17.87
247.6	18.14
257.6	18.4
267.6	18.64
277.6	18.87
287.6	19.09
297.6	19.3
307.6	19.51
317.6	19.7
327.6	19.89
337.6	20.06
347.6	20.23
357.6	20.39
367.6	20.55
377.6	20.7
387.6	20.84
397.6	20.98
407.6	21.11
417.6	21.24
427.6	21.36
437.6	21.47
447.6	21.58
457.6	21.69
467.6	21.79
477.6	21.89
487.6	21.99
497.6	22.08
507.6	22.17
517.6	22.26
527.6	22.34
537.6	22.42
547.6	22.49
557.6	22.57
567.6	22.64
577.6	22.71
587.6	22.77
597.6	22.84
607.6	22.9
617.6	22.96
627.6	23.02
637.6	23.07
647.6	23.13
657.6	23.18
667.6	23.23
677.6	23.28
687.6	23.33
697.6	23.38
707.6	23.42
717.6	23.47
727.6	23.51
737.6	23.55
747.6	23.59
757.6	23.63
767.6	23.67
777.6	23.71
787.6	23.74
797.6	23.78
807.6	23.81
817.6	23.85
827.6	23.88
837.6	23.91
847.6	23.94
857.6	23.97
867.6	24
877.6	24.03
887.6	24.06
897.6	24.09
907.6	24.11
917.6	24.14
927.6	24.16
937.6	24.19
947.6	24.21
957.6	24.24
967.6	24.26
977.6	24.29
987.6	24.31
997.6	24.33
1008	24.35
1018	24.37
1028	24.39
1038	24.41
1048	24.43
1058	24.45
1068	24.47
1078	24.49
1088	24.51
1098	24.53
1108	24.55
1118	24.57
1128	24.58
1138	24.6
1148	24.62
1158	24.63
1168	24.65
1178	24.67
1188	24.68
1198	24.7
1208	24.71
1218	24.73
1228	24.74
1238	24.76
1248	24.77
1258	24.78
1268	24.8
1278	24.81
1288	24.82
1298	24.84
1308	24.85
1318	24.86
1328	24.88
1338	24.89
1348	24.9
1358	24.91
1368	24.93
1378	24.94
1388	24.95
1398	24.96
1408	24.97
1418	24.98
1428	24.99
1438	25.01
1448	25.02
1458	25.03
1468	25.04
1478	25.05
1488	25.06
1498	25.07
1508	25.08
1518	25.09
1528	25.1
1538	25.11
1548	25.12
1558	25.13
1568	25.14
1578	25.15
1588	25.15
1598	25.16
1608	25.17
1618	25.18
1628	25.19
1638	25.2
1648	25.21
1658	25.21
1668	25.22
1678	25.23
1688	25.24
1698	25.25
1708	25.26
1718	25.26
1728	25.27
1738	25.28
1748	25.29
1758	25.29
1768	25.3
1778	25.31
1788	25.31
1798	25.32
1808	25.33
1818	25.34
1828	25.34
1838	25.35
1848	25.36
1858	25.36
1868	25.37
1878	25.38
1888	25.38
1898	25.39
1908	25.39
1918	25.4
1928	25.41
1938	25.41
1948	25.42
1958	25.42
1968	25.43
1978	25.44
1988	25.44
1998	25.45
2008	25.45
2018	25.46
2028	25.46
2038	25.47
2048	25.47
2058	25.48
2068	25.48
2078	25.49
2088	25.49
2098	25.5
2108	25.5
2118	25.51
2128	25.51
2138	25.52
2148	25.52
2158	25.53
2168	25.53
2178	25.54
2188	25.54
2198	25.54
2208	25.55
2218	25.55
2228	25.56
2238	25.56
2248	25.57
2258	25.57
2268	25.57
2278	25.58
2288	25.58
2298	25.59
2308	25.59
2318	25.59
2328	25.6
2338	25.6
2348	25.6
2358	25.61
2368	25.61
2378	25.61
2388	25.62
2398	25.62
2408	25.62
2418	25.63
2428	25.63
2438	25.63
2448	25.64
2458	25.64
2468	25.64
2478	25.65
2488	25.65
2498	25.65
2508	25.66
2518	25.66
2528	25.66
2538	25.66
2548	25.67
2558	25.67
2568	25.67
2578	25.68
2588	25.68
2598	25.68
2608	25.68
2618	25.69
2628	25.69
2638	25.69
2648	25.69
2658	25.7
2668	25.7
2678	25.7
2688	25.7
2698	25.7
2708	25.71
2718	25.71
2728	25.71
2738	25.71
2748	25.72
2758	25.72
2768	25.72
2778	25.72
2788	25.72
2798	25.73
2808	25.73
2818	25.73
2828	25.73
2838	25.73
2848	25.74
2858	25.74
2868	25.74
2878	25.74
2888	25.74
2898	25.74
2908	25.75
2918	25.75
2928	25.75
2938	25.75
2948	25.75
2958	25.75
2968	25.76
2978	25.76
2988	25.76
2998	25.76
3008	25.76
3018	25.76
3028	25.76
3038	25.77
3048	25.77
3058	25.77
3068	25.77
3078	25.77
3088	25.77
3098	25.77
3108	25.78
3118	25.78
3128	25.78
3138	25.78
3148	25.78
3158	25.78
3168	25.78
3178	25.78
3188	25.79
3198	25.79
3208	25.79
3218	25.79
3228	25.79
3238	25.79
3248	25.79
3258	25.79
3268	25.79
3278	25.8
3288	25.8
3298	25.8
3308	25.8
3318	25.8
3328	25.8
3338	25.8
3348	25.8
3358	25.8
3368	25.8
3378	25.8
3388	25.81
3398	25.81
3408	25.81
3418	25.81
3428	25.81
3438	25.81
3448	25.81
3458	25.81
3468	25.81
3478	25.81
3488	25.81
3498	25.81
3508	25.81
3518	25.81
3528	25.82
3538	25.82
3548	25.82
3558	25.82
3568	25.82
3578	25.82
3588	25.82
3598	25.82


==> specfdm.dat <==
a	b
10	4.928
20	6.472
30	7.599
40	8.51
50	9.284
60	9.96
70	10.56
80	11.1
90	11.6
100	12.05
110	12.47
120	12.86
130	13.23
140	13.57
150	13.88
160	14.18
170	14.47
180	14.73
190	14.98
200	15.22
210	15.44
220	15.65
230	15.85
240	16.04
250	16.22
260	16.39
270	16.55
280	16.7
290	16.84
300	16.98
310	17.11
320	17.23
330	17.35
340	17.46
350	17.56
360	17.66
370	17.75
380	17.84
390	17.92
400	18
410	18.08
420	18.15
430	18.22
440	18.28
450	18.35
460	18.4
470	18.46
480	18.51
490	18.56
500	18.61
510	18.65
520	18.69
530	18.73
540	18.77
550	18.81
560	18.84
570	18.87
580	18.91
590	18.93
600	18.96
610	18.99
620	19.01
630	19.04
640	19.06
650	19.08
660	19.1
670	19.12
680	19.14
690	19.15
700	19.17
710	19.19
720	19.2
730	19.22
740	19.23
750	19.24
760	19.25
770	19.26
780	19.27
790	19.28
800	19.29
810	19.3
820	19.31
830	19.32
840	19.33
850	19.34
860	19.34
870	19.35
880	19.36
890	19.36
900	19.37
910	19.37
920	19.38
930	19.38
940	19.39
950	19.39
960	19.4
970	19.4
980	19.4
990	19.41
1000	19.41
1010	19.41
1020	19.42
1030	19.42
1040	19.42
1050	19.42
1060	19.43
1070	19.43
1080	19.43
1090	19.43
1100	19.44
1110	19.44
1120	19.44
1130	19.44
1140	19.44
1150	19.44
1160	19.45
1170	19.45
1180	19.45
1190	19.45
1200	19.45
1210	19.45
1220	19.45
1230	19.45
1240	19.45
1250	19.46
1260	19.46
1270	19.46
1280	19.46
1290	19.46
1300	19.46
1310	19.46
1320	19.46
1330	19.46
1340	19.46
1350	19.46
1360	19.46
1370	19.46
1380	19.46
1390	19.46
1400	19.46
1410	19.46
1420	19.47
1430	19.47
1440	19.47
1450	19.47
1460	19.47
1470	19.47
1480	19.47
1490	19.47
1500	19.47
1510	19.47
1520	19.47
1530	19.47
1540	19.47
1550	19.47
1560	19.47
1570	19.47
1580	19.47
1590	19.47
1600	19.47
1610	19.47
1620	19.47
1630	19.47
1640	19.47
1650	19.47
1660	19.47
1670	19.47
1680	19.47
1690	19.47
1700	19.47
1710	19.47
1720	19.47
1730	19.47
1740	19.47
1750	19.47
1760	19.47
1770	19.47
1780	19.47
1790	19.47
1800	19.47
1810	19.47
1820	19.47
1830	19.47
1840	19.47
1850	19.47
1860	19.47
1870	19.47
1880	19.47
1890	19.47
1900	19.47
1910	19.47
1920	19.47
1930	19.47
1940	19.47
1950	19.47
1960	19.47
1970	19.47
1980	19.47
1990	19.47
2000	19.47
2010	19.47
2020	19.47
2030	19.47
2040	19.47
2050	19.47
2060	19.47
2070	19.47
2080	19.47
2090	19.47
2100	19.47
2110	19.47
2120	19.47
2130	19.47
2140	19.47
2150	19.47
2160	19.47
2170	19.47
2180	19.47
2190	19.47
2200	19.47
2210	19.47
2220	19.47
2230	19.47
2240	19.47
2250	19.47
2260	19.47
2270	19.47
2280	19.47
2290	19.47
2300	19.47
2310	19.47
2320	19.47
2330	19.47
2340	19.47
2350	19.47
2360	19.47
2370	19.47
2380	19.47
2390	19.47
2400	19.47
2410	19.47
2420	19.47
2430	19.47
2440	19.47
2450	19.47
2460	19.47
2470	19.47
2480	19.47
2490	19.47
2500	19.47
2510	19.47
2520	19.47
2530	19.47
2540	19.47
2550	19.47
2560	19.47
2570	19.47
2580	19.47
2590	19.47
2600	19.47
2610	19.47
2620	19.47
2630	19.47
2640	19.47
2650	19.47
2660	19.47
2670	19.47
2680	19.47
2690	19.47
2700	19.47
2710	19.47
2720	19.47
2730	19.47
2740	19.47
2750	19.47
2760	19.47
2770	19.47
2780	19.47
2790	19.47
2800	19.47
2810	19.47
2820	19.47
2830	19.47
2840	19.47
2850	19.47
2860	19.47
2870	19.47
2880	19.47
2890	19.47
2900	19.47
2910	19.47
2920	19.47
2930	19.47
2940	19.47
2950	19.47
2960	19.47
2970	19.47
2980	19.47
2990	19.47
3000	19.47
3010	19.47
3020	19.47
3030	19.47
3040	19.47
3050	19.47
3060	19.47
3070	19.47
3080	19.47
3090	19.47
3100	19.47
3110	19.47
3120	19.47
3130	19.47
3140	19.47
3150	19.47
3160	19.47
3170	19.47
3180	19.47
3190	19.47
3200	19.47
3210	19.47
3220	19.47
3230	19.47
3240	19.47
3250	19.47
3260	19.47
3270	19.47
3280	19.47
3290	19.47
3300	19.47
3310	19.47
3320	19.47
3330	19.47
3340	19.47
3350	19.47
3360	19.47
3370	19.47
3380	19.47
3390	19.47
3400	19.47
3410	19.47
3420	19.47
3430	19.47
3440	19.47
3450	19.47
3460	19.47
3470	19.47
3480	19.47
3490	19.47
3500	19.47
3510	19.47
3520	19.47
3530	19.47
3540	19.47
3550	19.47
3560	19.47
3570	19.47
3580	19.47
3590	19.47
3600	19.47


